TRUST-TECH based Methods for Optimization and Learning

Many problems that arise in machine learning domain deal with nonlinearity and quite often demand users to obtain global optimal solutions rather than local optimal ones. Optimization problems are inherent in machine learning algorithms and hence many methods in machine learning were inherited from the optimization literature. Popularly known as the initialization problem, the ideal set of parameters required will significantly depend on the given initialization values. The recently developed TRUST-TECH (TRansformation Under STability-reTaining Equilibria CHaracterization) methodology systematically explores the subspace of the parameters to obtain a complete set of local optimal solutions. In this thesis work, we propose TRUST-TECH based methods for solving several optimization and machine learning problems. Two stages namely, the local stage and the neighborhood-search stage, are repeated alternatively in the solution space to achieve improvements in the quality of the solutions. Our methods were tested on both synthetic and real datasets and the advantages of using this novel framework are clearly manifested. This framework not only reduces the sensitivity to initialization, but also allows the flexibility for the practitioners to use various global and local methods that work well for a particular problem of interest. Other hierarchical stochastic algorithms like evolutionary algorithms and smoothing algorithms are also studied and frameworks for combining these methods with TRUST-TECH have been proposed and evaluated on several test systems.

==> orig/acknowled.txt <==
I would like to thank my thesis advisor, Prof. Hsiao-Dong Chiang, without whose help and guidance this work would not have been possible. I would also like to thank my committee member Prof. John Hopcroft for his encouragement and some valuable discussions. I would like to thank Dr. Peter Doerschuk for serving on my thesis committee. Special thanks to Dr. Bala Rajaratnam for his help with a few statistical works related to my thesis. 

I am deeply indebted to my father, who was my main inspiration for pursuing graduate studies and chosing to have an academic career. Needless to say I had  plenty of great discussions and fun with many people in the department including Jeng-Heui, Warut, Choi, Seunghee, Siva, Bhavin, Wesley, Jay and huachen. I was fortunate to have a good company at Cornell who have kept my spirits up and my life interesting. Manpreet, Pallavi, Sudha, Raju, Kumar, Mahesh, Pankaj, Deepak, Pradeep, Ajay and Shobhit. 

Last and the most important, my deepest gratitude goes to my dear mother for her love, and for making me the person I am.




My friends Manpreet, Pallavi, Sudha, Raju, Kumar, Mahesh, Satya, Deepak, Pradeep, Ajay, Shobhit 

Department friends Jeng-Heui, Choi, Warut, Yinhong, Seunghee, Siva, Sasi, 

undergraduate students Wesley, Jay, Huachen, Amal

badminton friends Yuping, Pankaj, Meenakshi, Ivan, Archit, Pavel, 

Bhajan friends Rishi, Bala, Bhavin, Gyanda, Narani, Ram, Mark, Amit.

Internship friends Eddy, Karin, Park, Jonathan, Chris, Albert, Rezvan, Catherina 



Last but not the least, this thesis is dedicated to my parents. They have contributed to
my intellectual life in the first place and taught me so much, and with so much love. 

==> orig/bio.txt <==
Chandan Reddy was born in Jammalamadugu, India on May 11,1980. After obtaining Bachelor's degree from Pondicherry Engineering College in 2001, he moved to the United States to pursue his higher education. He obtained his master's degree from the Department of Computer Science and Engineering at Michigan State University in August 2003. Later, he joined the Department of Electrical and Computer Engineering at Cornell Uniersity to pursue his doctoral studies. His primary research interests are in the areas of Machine Learning, Data Mining, Optimization, Computational Statistics, Bioinformatics and Biomedical Imaging. During his PhD, he also worked with Siemens Corporate Research at Princeton as a summer intern. 
